Algebraic models and arithmetic geometry of Teichm\"uller curves in genus two

A Teichm\"uller curve is an algebraic and isometric immersion of an algebraic curve into the moduli space of Riemann surfaces. We give the first explicit algebraic models of Teichm\"uller curves of positive genus. Our methods are based on the study of certain Hilbert modular forms and the use of Ahlfors's variational formula to identify eigenforms for real multiplication on genus two Jacobians. We also present evidence that Teichm\"uller curves admit a rich arithmetic geometry by exhibiting examples with small primes of bad reduction and notable divisors supported at their cusps.

==> auxfiles/bD.txt <==
B5 = (-27*r^3 - 324*r^4 - 972*r^5 - 108*s - 1350*r*s - 4500*r^2*s +
     6250*s^2);

B8 = 2*(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2);

B12 = (-1 + s)*(1 + s)*(16*r + 27*r^2 - 18*r*s^2 - s^4 + s^6);

B13 = 16 - 96*r + 192*r^2 - 128*r^3 - 16*s + 568*r*s + 656*r^2*s +
      4*s^2 - 468*r*s^2 - 27*r^2*s^2 + 108*r*s^3;

B17 = 1 + 8*r + 26*r^2 + 44*r^3 + 41*r^4 + 20*r^5 + 4*r^6 + 18*s +
      144*r*s + 346*r^2*s + 236*r^3*s - 48*r^4*s + 185*s^2 + 464*r*s^2
      + 192*r^2*s^2 - 256*s^3;

B21 = -16 + 205*r^2 - 378*r^4 + 189*r^6 - 522*r*s + 1116*r^3*s -
      594*r^5*s + 349*s^2 - 954*r^2*s^2 + 621*r^4*s^2 + 184*r*s^3 -
      216*r^3*s^3 + 16*s^4;

B24 = -(1 + r - s^2)*(-1 + 3*r - 3*r^2 + r^3 + s^2 - 20*r*s^2 -
      8*r^2*s^2 + 16*r*s^4);

B28 = (2 + r - s)*(2 + r + s)*(4 + 4*r - 71*r^2 - 180*r^3 - 100*r^4 +
      71*s^2 + 180*r*s^2 + 92*r^2*s^2 + 8*s^4);

B29 = -(-16*r^2 + 192*r^3 - 768*r^4 + 1024*r^5 + 8*r*s - 280*r^2*s +
      200*r^3*s - 288*r^4*s - s^2 + 102*r*s^2 + 5*r^2*s^2 - 18*r^3*s^2
      + 27*r^4*s^2 - 11*s^3 - 6*r*s^3 + s^4);

B33 = 9*s^6 - (26*r^2 - 80*r + 104)*s^4 + (25*r^4 - 152*r^3 + 400*r^2
      - 408*r + 432)*s^2 - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 -
      64*r - 16);

B37 = -8 + 24*r - 51*r^2 + 62*r^3 - 27*r^4 + (20 - 54*r + 102*r^2 -
      176*r^3 + 108*r^4)*s + (1 - 44*r + 142*r^2 - 126*r^3)*s^2 +
      (-2*r + 28*r^2)*s^3 + r^2*s^4;

B40 = (-1 + r^2 - s^2)*(2 + 10*r + 7*r^2 - 12*r^3 + 9*r^4 - 8*s^2 +
      12*r*s^2 - 17*r^2*s^2 + 8*s^4);

B41 = (256*r^4 - 2048*r^3 + 4096*r^2)*s^4 + (256*r^4 - 11776*r^3 +
      149504*r^2 - 688128*r + 1048576)*s^3 + (96*r^4 - 5248*r^3 +
      63232*r^2 - 223232*r + 196608)*s^2 + (16*r^4 - 544*r^3 +
      7936*r^2 - 20992*r + 12288)*s + (r^4 + 16*r^3 + 96*r^2 + 256*r +
      256);

B44 = (r - s)*(-2 + r + s)*(-2*r + 9*r^2 - 16*r^3 + 14*r^4 - 6*r^5 +
      r^6 + 2*s - 36*r*s + 18*r^2*s + 27*s^2);

B53 = -7 - 4*r - 16*r^2 - 68*s - 46*r*s - 120*r^2*s - 278*s^2 -
      210*r*s^2 - 353*r^2*s^2 - 616*s^3 - 496*r*s^3 - 506*r^2*s^3 -
      18*r^3*s^3 - 799*s^4 - 630*r*s^4 - 383*r^2*s^4 - 18*r^3*s^4 -
      27*r^4*s^4 - 608*s^5 - 406*r*s^5 - 138*r^2*s^5 - 26*r^3*s^5 -
      252*s^6 - 104*r*s^6 - 11*r^2*s^6 - 44*s^7;

B56 = -((2*r + r^2 - 2*s)*(-32*r + 240*r^2 + 256*r^3 + 64*r^4 + 32*s -
      320*r*s - 160*r^2*s + 64*s^2 - 80*r*s^2 - 40*r^2*s^2 + 48*s^3 +
      144*r*s^3 + 72*r^2*s^3 + 16*s^4 + 54*r*s^4 + 27*r^2*s^4 +
      2*s^5));

B57 = 361 - 648*r^2 - 2160*r^4 + 328*r*s + 576*r^3*s - 3456*r^5*s -
      34*s^2 - 688*r^2*s^2 + 4320*r^4*s^2 + 104*r*s^3 - 960*r^3*s^3 +
      2176*r^5*s^3 - 3*s^4 + 40*r^2*s^4 - 176*r^4*s^4 + 256*r^6*s^4;

B60 = (-5 + r^2 - 2*s - s^2)*(-5 + r^2 + 2*s - s^2)*(-8 - 47*r^2 -
      66*r^4 + 9*r^6 - 24*s^2 + 86*r^2*s^2 - 26*r^4*s^2 - 24*s^4 +
      25*r^2*s^4 - 8*s^6);

B61 = r^4 - 44*r^2*s - 42*r^3*s - 4*r^4*s - 16*s^2 + 24*r*s^2 +
      39*r^2*s^2 + 2*r^3*s^2 + 6*r^4*s^2 - 2*r*s^3 + 42*r^2*s^3 +
      12*r^3*s^3 - 4*r^4*s^3 + 13*s^4 - 26*r*s^4 - 19*r^2*s^4 +
      30*r^3*s^4 + r^4*s^4 + 10*r*s^5 - 46*r^2*s^5 - 2*r^3*s^5 - 8*s^6
      + 20*r*s^6 + r^2*s^6;

B65 = (-4*s^10 - 3*s^8 - 166*s^6 + 997*s^4 - 328*s^2 + 80)*r^4 +
      (-32*s^11 - 56*s^9 - 1192*s^7 + 5016*s^5 + 5128*s^3 -
      1184*s)*r^3 + (-96*s^12 - 264*s^10 - 3264*s^8 + 7184*s^6 +
      21376*s^4 + 16184*s^2 -3232)*r^2 + (-128*s^13 - 480*s^11 -
      4064*s^9 + 320*s^7 + 15808*s^5 + 40096*s^3 + 30368*s)*r -
      64*s^14 - 304*s^12 - 1952*s^10 - 3920*s^8 -7680*s^6 + 6448*s^4 +
      37856*s^2 + 35152;

B69 = (r^6 - 2*r^5 + r^4)*s^6 + (-2*r^6 - 24*r^5 + 100*r^4 - 118*r^3 +
      44*r^2)*s^5 + (r^6 + 100*r^5 - 439*r^4 + 640*r^3 - 357*r^2 +
      72*r - 16)*s^4 + (-118*r^5 + 640*r^4 - 1180*r^3 + 872*r^2 -
      266*r + 64)*s^3 + (44*r^5 - 357*r^4 + 872*r^3 - 830*r^2 + 314*r
      - 83)*s^2 + (72*r^4 - 266*r^3 + 314*r^2 - 130*r + 38)*s +
      (-16*r^4 + 64*r^3 - 83*r^2 + 38*r - 11);

B73 = (r^2 + 2*r + 1)*s^6 + (56*r^2 - 64*r + 8)*s^5 + (136*r^3 -
      384*r^2 + 80*r + 24)*s^4 + (-688*r^3 + 448*r^2 + 304*r + 32)*s^3
      + (16*r^4 + 1120*r^3 + 432*r^2 - 224*r + 16)*s^2 + (-64*r^4 -
      640*r^3 - 512*r^2 + 64*r)*s + (64*r^4 + 128*r^3 + 64*r^2);

B76 = -(r*s - 3*s - 2)*(r*s + 3*s + 2)*(32*s^4 + 80*s^3 - 13*r^2*s^2 +
      85*s^2 - 4*r^2*s + 32*s + 4*r^4);

B77 = (r^6 - 2*r^4 + r^2)*s^6 + (42*r^5 - 68*r^3 + 26*r)*s^5 + ( -
      14*r^6 + 433*r^4 - 328*r^2 - 27)*s^4 + ( - 1124*r^5 + 2088*r^3 +
      316*r)*s^3 + ( - 343*r^6 - 6268*r^4 - 1763*r^2 + 54)*s^2 +
      (7994*r^5 + 4892*r^3 - 342*r)*s - 1372*r^6 - 4531*r^4 + 362*r^2
      - 27;

B85 = -44 - 180*r - 79*r^2 + 398*r^3 + 219*r^4 - 398*r^5 - 79*r^6 +
      180*r^7 - 44*r^8 - 144*s - 388*r*s + 28*r^2*s + 388*r^3*s +
      388*r^5*s - 28*r^6*s - 388*r^7*s + 144*r^8*s - 164*s^2 -
      236*r*s^2 + 18*r^2*s^2 - 120*r^3*s^2 + 346*r^4*s^2 + 120*r^5*s^2
      + 18*r^6*s^2 + 236*r^7*s^2 - 164*r^8*s^2 - 72*s^3 - 44*r*s^3 -
      108*r^2*s^3 + 44*r^3*s^3 + 44*r^5*s^3 + 108*r^6*s^3 - 44*r^7*s^3
      + 72*r^8*s^3 - 8*s^4 - 16*r*s^4 - 3*r^2*s^4 - 6*r^3*s^4 -
      5*r^4*s^4 + 6*r^5*s^4 - 3*r^6*s^4 + 16*r^7*s^4 - 8*r^8*s^4;


B88 = (8*r*s^2 + 16*s^2 + 8*s + r^2)*(8*r^3*s^4 + 16*r^2*s^4 +
      96*r^3*s^3 + 472*r^2*s^3 + 544*r*s^3 - 27*r^4*s^2 - 120*r^3*s^2
      + 64*r^2*s^2 + 472*r*s^2 + 16*s^2 - 46*r^3*s - 120*r^2*s +
      96*r*s + 8*s - 27*r^2);

B89 = (r^2 + 2*r + 1)*s^8 + (-4*r^3 - 12*r - 16)*s^7 + (6*r^4 - 12*r^3
      - 36*r^2 + 68*r + 102)*s^6 + (-4*r^5 + 16*r^4 + 100*r^3 + 26*r^2 -
      322*r - 332)*s^5 + (r^6 - 6*r^5 - 49*r^4 - 52*r^3 + 273*r^2 + 772*r +
      593)*s^4 + (-4*r^5 - 26*r^4 - 146*r^3 - 514*r^2 - 890*r - 588)*s^3 +
      (6*r^4 + 70*r^3 + 271*r^2 + 470*r + 304)*s^2 + (-4*r^3 - 38*r^2 - 88*r
      - 64)*s + r^2;

B92 = -(s + r^2 + r)*(s^2 + r*s - r)*(27*r^2*s^5 - r^4*s^4 +
      42*r^3*s^4 - 30*r^2*s^4 - 46*r*s^4 - r^5*s^3 + 17*r^4*s^3 -
      69*r^3*s^3 - 77*r^2*s^3 + 30*r*s^3 + 27*s^3 + 3*r^5*s^2 -
      28*r^4*s^2 - 4*r^3*s^2 + 69*r^2*s^2 + 42*r*s^2 - 3*r^5*s +
      9*r^4*s + 28*r^3*s + 17*r^2*s + r*s + r^5 + 3*r^4 + 3*r^3 +
      r^2);

B93 = -27*r^4 + 216*r^5 + 56*r^2*s^2 - 328*r^3*s^2 - 1620*r^4*s^2 -
      392*r^5*s^2 + 16*r^6*s^2 - 48*s^4 + 288*r*s^4 + 2184*r^2*s^4 +
      3768*r^3*s^4 + 1246*r^4*s^4 + 8*r^5*s^4 - 32*r^6*s^4 - 1312*s^6
      - 2496*r*s^6 - 1080*r^2*s^6 + 872*r^3*s^6 + 684*r^4*s^6 +
      168*r^5*s^6 + 16*r^6*s^6 - 432*s^8 - 864*r*s^8 - 648*r^2*s^8 -
      216*r^3*s^8 - 27*r^4*s^8;

B97 = s^2*(s^2 + 14*s + 1)*r^6 + 2*s*(2*s^4 + 27*s^3 - 13*s^2 + 15*s +
      1)*r^5 + (6*s^6 + 80*s^5 - 75*s^4 + 128*s^3 - 54*s^2 + 18*s +
      1)*r^4 + 2*(2*s^7 + 28*s^6 - 32*s^5 + 84*s^4 - 74*s^3 + 48*s^2 -
      13*s + 1)*r^3 + (s^8 + 18*s^7 - 11*s^6 + 68*s^5 - 101*s^4 +
      112*s^3 - 69*s^2 + 22*s + 1)*r^2 + 2*s^2*(s^6 + 3*s^5 - 5*s^4 +
      7*s^3 + 3*s^2 - 16*s + 12)*r + (s - 2)^4*s^4;



==> auxfiles/coordinate_changes.txt <==
coordinate changes for some HMSs from Elkies-Kumar coords (r_old,
s_old or other alphabets given below)

5
g = r, h = s

12
e = r, f = s

13
g = r, h = s

17
g = r, h = s

24
a = r, d = s

28
f = r, g = s

29
f = r, g = s

40
e = r, f = s

44
rold = r -1
sold = 1/s

53
g = r, h = s

56
g = r+1
s = h

57
g = r, h = s

60
g = r, h = s

61
g = r, h = s

65
rold = 1/r
sold = s

85
e = r, f = s

93
m = r, n = s

8, 21, 33, 37, 41, 69, 73, 76, 77, 88, 89, 92, 97
r = r, s = s




==> auxfiles/wD.txt <==

W5 = 2+15*r;

W8 = (1 + 4*r + 4*s);

W12 = 27*r + (8 - 12*s - 9*s^2 + 13*s^3);

W13 = -9 + 26*r - 252*s + 108*s^2;

W21 = 500 + 205*r - 925*r^2 - 513*r^3 + 108*r^4 + 795*s + 1650*r*s +
      621*r^2*s - 216*r^3*s - 225*s^2 - 108*r*s^2 + 108*r^2*s^2;

W24 = -25 + 111*r + 45*r^2 + 125*r^3 + 42*s + 120*r*s + 510*r^2*s +
      24*s^2 - 351*r*s^2 - 555*r^2*s^2 - 66*s^3 - 102*r*s^3 + 9*s^4 +
      222*r*s^4 + 24*s^5 - 8*s^6;

W28 = -18 + 135*r + 740*r^2 + 969*r^3 + 726*r^4 + 290*r^5 - 171*s -
      630*r*s - 549*r^2*s + 342*r^3*s + 378*r^4*s - 128*s^2 -
      114*r*s^2 - 366*r^2*s^2 - 272*r^3*s^2 - 306*s^3 - 846*r*s^3 -
      432*r^2*s^3 + 144*s^4 + 90*r*s^4 - 54*s^5;

W29 = -400*r^4 + 1856*r^5 - 12600*r^3*s + 15408*r^4*s + 8375*r^2*s^2 -
      1388*r^3*s^2 + 5488*r^4*s^2 - 1800*r*s^3 - 645*r^2*s^3 +
      125*s^4;

W37 = 11664 - 49248*r + 77652*r^2 - 49052*r^3 + 4252*r^4 + 4300*r^5 +
      432*r^6 - 14256*r*s + 24192*r^2*s + 5288*r^3*s - 15152*r^4*s -
      72*r^5*s - 3969*r^2*s^2 + 9898*r^3*s^2 - 441*r^4*s^2;

W40 = -729 - 324*r + 4401*r^2 - 4168*r^3 - 799*r^4 + 2708*r^5 -
      1089*r^6 - 216*r^7 + 216*r^8 + 324*s - 5238*r*s + 7428*r^2*s -
      256*r^3*s - 4328*r^4*s + 1926*r^5*s + 576*r^6*s - 432*r^7*s +
      837*s^2 - 2352*r*s^2 + 2079*r^2*s^2 - 2176*r^3*s^2 +
      1116*r^4*s^2 - 72*r^5*s^2 - 432*r^6*s^2 - 908*s^3 - 194*r*s^3 +
      5416*r^2*s^3 - 3402*r^3*s^3 - 1008*r^4*s^3 + 1296*r^5*s^3 -
      830*s^4 - 532*r*s^4 + 585*r^2*s^4 + 792*r^3*s^4 - 1088*s^5 +
      1476*r*s^5 + 288*r^2*s^5 - 1296*r^3*s^5 - 612*s^6 - 504*r*s^6 +
      432*r^2*s^6 + 144*s^7 + 432*r*s^7 - 216*s^8;

W44 = 196*r^5 - 604*r^6 + 637*r^7 - 282*r^8 + 45*r^9 + 9604*r^4*s -
      16928*r^5*s + 11379*r^6*s - 3510*r^7*s + 426*r^8*s -
      35476*r^3*s^2 + 37908*r^4*s^2 - 17004*r^5*s^2 + 3752*r^6*s^2 -
      140*r^7*s^2 + 46844*r^2*s^3 - 22616*r^3*s^3 + 348*r^4*s^3 +
      40*r^5*s^3 + 1000*r^6*s^3 - 26656*r*s^4 + 2240*r^2*s^4 +
      4640*r^3*s^4 + 5488*s^5;

W53 = 21296 - 12584*r + 759*r^2 - 44460*r^3 + 35152*r^4 + 212960*s -
      34848*r*s - 121638*r^2*s - 269902*r^3*s + 219336*r^4*s +
      958320*s^2 + 174240*r*s^2 - 785719*r^2*s^2 - 859764*r^3*s^2 +
      674175*r^4*s^2 - 17420*r^5*s^2 + 2555520*s^3 + 1138368*r*s^3 -
      2117412*r^2*s^3 - 1782432*r^3*s^3 + 1147886*r^4*s^3 -
      17708*r^5*s^3 + 4472160*s^4 + 2805264*r*s^4 - 3111735*r^2*s^4 -
      2374028*r^3*s^4 + 1058759*r^4*s^4 + 17236*r^5*s^4 + 5488*r^6*s^4
      + 5366592*s^5 + 3902976*r*s^5 - 2687366*r^2*s^5 -
      1910262*r^3*s^5 + 484792*r^4*s^5 + 17524*r^5*s^5 + 4472160*s^6 +
      3333792*r*s^6 - 1355673*r^2*s^6 - 837540*r^3*s^6 + 83928*r^4*s^6
      + 2555520*s^7 + 1742400*r*s^7 - 365904*r^2*s^7 - 153196*r^3*s^7
      + 958320*s^8 + 514008*r*s^8 - 39952*r^2*s^8 + 212960*s^9 +
      65824*r*s^9 + 21296*s^10;

W56 = 32000*r^5 + 48000*r^6 + 24000*r^7 + 4000*r^8 - 156800*r^4*s -
      198400*r^5*s - 80800*r^6*s - 10400*r^7*s + 273400*r^3*s^2 +
      312140*r^4*s^2 + 130560*r^5*s^2 + 27980*r^6*s^2 + 3280*r^7*s^2 -
      199400*r^2*s^3 - 196144*r^3*s^3 - 48172*r^4*s^3 + 9336*r^5*s^3 +
      4668*r^6*s^3 + 45800*r*s^4 + 14068*r^2*s^4 - 43994*r^3*s^4 -
      27621*r^4*s^4 + 428*r^5*s^4 + 2197*r^6*s^4 + 5000*s^5 +
      15736*r*s^5 + 13578*r^2*s^5 + 4154*r^3*s^5 + 412*r^4*s^5 +
      4600*s^6 + 4778*r*s^6 + 1339*r^2*s^6 + 50*s^7;

W60 = 783250 - 132750*r + 1989075*r^2 - 454500*r^3 - 975660*r^4 -
      158670*r^5 + 311596*r^6 + 28134*r^7 - 22320*r^8 - 6156*r^9 +
      513*r^10 + 486*r^11 - 54*r^12 + 569100*s - 2220000*r*s +
      1682340*r^2*s + 738930*r^3*s + 89904*r^4*s - 493014*r^5*s -
      62244*r^6*s + 55842*r^7*s + 14796*r^8*s - 3402*r^9*s -
      648*r^10*s + 108*r^11*s + 608760*s^2 - 726930*r*s^2 +
      1279152*r^2*s^2 + 155238*r^3*s^2 - 327354*r^4*s^2 -
      30360*r^5*s^2 + 26436*r^6*s^2 + 10206*r^7*s^2 + 1494*r^8*s^2 -
      2106*r^9*s^2 + 216*r^10*s^2 - 235388*s^3 - 1077492*r*s^3 -
      169476*r^2*s^3 + 853398*r^3*s^3 + 94872*r^4*s^3 - 150300*r^5*s^3
      - 43020*r^6*s^3 + 12294*r^7*s^3 + 2916*r^8*s^3 - 540*r^9*s^3 +
      78930*s^4 + 154284*r*s^4 - 136074*r^2*s^4 + 35214*r^3*s^4 +
      35622*r^4*s^4 + 2826*r^5*s^4 - 9792*r^6*s^4 + 3564*r^7*s^4 -
      270*r^8*s^4 - 77400*s^5 - 356856*r*s^5 - 66300*r^2*s^5 +
      136602*r^3*s^5 + 43776*r^4*s^5 - 16470*r^5*s^5 - 5184*r^6*s^5 +
      1080*r^7*s^5 + 148304*s^6 - 24204*r*s^6 - 64800*r^2*s^6 -
      11646*r^3*s^6 + 15282*r^4*s^6 - 2916*r^5*s^6 + 24888*s^7 -
      42144*r*s^7 - 17676*r^2*s^7 + 9666*r^3*s^7 + 4536*r^4*s^7 -
      1080*r^5*s^7 + 25062*s^8 + 4770*r*s^8 - 9729*r^2*s^8 +
      1134*r^3*s^8 + 270*r^4*s^8 + 2124*s^9 - 2088*r*s^9 -
      1944*r^2*s^9 + 540*r^3*s^9 + 2232*s^10 - 162*r*s^10 -
      216*r^2*s^10 + 324*s^11 - 108*r*s^11 + 54*s^12;

W61 = -225*r^4 - 450*r^5 - 225*r^6 + 59436*r^2*s + 68094*r^3*s +
      15516*r^4*s + 8244*r^5*s + 1386*r^6*s + 35152*s^2 + 81224*r*s^2
      + 187315*r^2*s^2 + 167542*r^3*s^2 + 23921*r^4*s^2 - 1082*r^5*s^2
      - 729*r^6*s^2 - 70356*s^3 - 248124*r*s^3 - 155124*r^2*s^3 +
      30642*r^3*s^3 - 13710*r^4*s^3 - 21708*r^5*s^3 + 28092*s^4 -
      122400*r*s^4 - 174078*r^2*s^4 + 70050*r^3*s^4 + 105786*r^4*s^4 +
      94916*s^5 + 120676*r*s^5 - 137860*r^2*s^5 - 191484*r^3*s^5 -
      9180*s^6 + 117504*r*s^6 + 167751*r^2*s^6 - 36288*s^7 -
      71280*r*s^7 + 11664*s^8;

W69 = -293264 + 369456*r - 375288*r^2 + 356948*r^3 - 161040*r^4 +
      26580*r^5 - 2000*r^6 + 1014000*s - 414864*r*s - 109284*r^2*s -
      653640*r^3*s + 599220*r^4*s - 147048*r^5*s + 16800*r^6*s -
      1961736*s^2 - 98748*r*s^2 + 2730804*r^2*s^2 - 645840*r^3*s^2 -
      801747*r^4*s^2 + 357054*r^5*s^2 - 58575*r^6*s^2 + 2309228*s^3 -
      166392*r*s^3 - 4103904*r^2*s^3 + 2298318*r^3*s^3 +
      471480*r^4*s^3 - 509400*r^5*s^3 + 110650*r^6*s^3 - 1560288*s^4 +
      657972*r*s^4 + 2333949*r^2*s^4 - 1809192*r^3*s^4 -
      216225*r^4*s^4 + 477270*r^5*s^4 - 122625*r^6*s^4 + 549372*s^5 -
      433512*r*s^5 - 472890*r^2*s^5 + 404760*r^3*s^5 + 230580*r^4*s^5
      - 297960*r^5*s^5 + 79500*r^6*s^5 - 78608*s^6 + 86088*r*s^6 -
      11751*r^2*s^6 + 77188*r^3*s^6 - 157485*r^4*s^6 + 112218*r^5*s^6
      - 27425*r^6*s^6 + 8364*r^2*s^7 - 28542*r^3*s^7 + 34992*r^4*s^7 -
      18264*r^5*s^7 + 3450*r^6*s^7 + 225*r^4*s^8 - 450*r^5*s^8 +
      225*r^6*s^8;

W76 = 11664 + 29160*r - 30618*r^2 - 82620*r^3 + 7290*r^4 + 69984*r^5 +
      20250*r^6 - 21708*r^7 - 13770*r^8 - 31347*s + 417717*r*s -
      272403*r^2*s - 869697*r^3*s + 215055*r^4*s + 586089*r^5*s +
      74871*r^6*s - 204147*r^7*s - 59328*r^8*s - 3114*r^9*s -
      657072*s^2 + 2530602*r*s^2 - 1252746*r^2*s^2 - 4266162*r^3*s^2 +
      1613844*r^4*s^2 + 2054862*r^5*s^2 - 41652*r^6*s^2 -
      702702*r^7*s^2 - 91836*r^8*s^2 - 15192*r^9*s^2 + 2070*r^10*s^2 -
      2560788*s^3 + 8343378*r*s^3 - 3987063*r^2*s^3 - 12195711*r^3*s^3
      + 5935041*r^4*s^3 + 3983499*r^5*s^3 - 735185*r^6*s^3 -
      1237083*r^7*s^3 - 77089*r^8*s^3 - 27977*r^9*s^3 + 2940*r^10*s^3
      - 250*r^11*s^3 - 4712688*s^4 + 16588260*r*s^4 - 9042912*r^2*s^4
      - 21654252*r^3*s^4 + 12715176*r^4*s^4 + 4520772*r^5*s^4 -
      1924440*r^6*s^4 - 1265556*r^7*s^4 - 79416*r^8*s^4 -
      23784*r^9*s^4 + 120*r^10*s^4 - 4459599*s^5 + 20892033*r*s^5 -
      14131428*r^2*s^5 - 24303996*r^3*s^5 + 16841850*r^4*s^5 +
      2583282*r^5*s^5 - 2572188*r^6*s^5 - 793188*r^7*s^5 -
      72939*r^8*s^5 - 7635*r^9*s^5 - 1628192*s^6 + 16916736*r*s^6 -
      14747584*r^2*s^6 - 17114576*r^3*s^6 + 13983216*r^4*s^6 -
      79936*r^5*s^6 - 1866688*r^6*s^6 - 287856*r^7*s^6 - 21584*r^8*s^6
      + 676896*s^7 + 8590656*r*s^7 - 9884304*r^2*s^7 - 7286448*r^3*s^7
      + 7172352*r^4*s^7 - 1024416*r^5*s^7 - 664656*r^6*s^7 -
      41904*r^7*s^7 + 846336*s^8 + 2473536*r*s^8 - 3898176*r^2*s^8 -
      1672320*r^3*s^8 + 2146944*r^4*s^8 - 527040*r^5*s^8 -
      88128*r^6*s^8 + 235136*s^9 + 293760*r*s^9 - 697088*r^2*s^9 -
      131328*r^3*s^9 + 300672*r^4*s^9 - 93312*r^5*s^9;

W77 = 1372 + 107604*r + 2806683*r^2 - 3581346*r^3 - 16002251*r^4 +
      110974440*r^5 + 217764837*r^6 + 6148422*r^7 + 53061071*r^8 +
      61936*r*s + 1345176*r^2*s + 14429520*r^3*s - 53521800*r^4*s -
      198271536*r^5*s - 166556280*r^6*s - 371313936*r^7*s -
      48395928*r^8*s - 5488*s^2 - 335160*r*s^2 - 4705676*r^2*s^2 +
      5794640*r^3*s^2 + 38419740*r^4*s^2 - 13376888*r^5*s^2 +
      289022444*r^6*s^2 + 207472608*r^7*s^2 + 20806772*r^8*s^2 -
      185808*r*s^3 - 2942408*r^2*s^3 - 5250800*r^3*s^3 +
      33824920*r^4*s^3 - 107942512*r^5*s^3 - 88812440*r^6*s^3 +
      69890864*r^7*s^3 + 14441672*r^8*s^3 + 8232*s^4 + 359856*r*s^4 +
      1031042*r^2*s^4 - 4907300*r^3*s^4 + 51047854*r^4*s^4 +
      57462264*r^5*s^4 - 61709858*r^6*s^4 - 63345476*r^7*s^4 -
      807926*r^8*s^4 + 185808*r*s^5 + 1849288*r^2*s^5 -
      8796688*r^3*s^5 - 18197144*r^4*s^5 + 9708400*r^5*s^5 +
      26503832*r^6*s^5 + 4872400*r^7*s^5 - 4186056*r^8*s^5 - 5488*s^6
      - 144648*r*s^6 + 828212*r^2*s^6 + 2638048*r^3*s^6 +
      701564*r^4*s^6 - 2254632*r^5*s^6 + 100076*r^6*s^6 +
      2517968*r^7*s^6 + 1132372*r^8*s^6 - 61936*r*s^7 - 252056*r^2*s^7
      - 382032*r^3*s^7 - 297080*r^4*s^7 - 241360*r^5*s^7 -
      281736*r^6*s^7 - 196336*r^7*s^7 - 50792*r^8*s^7 + 1372*s^8 +
      12348*r*s^8 + 39739*r^2*s^8 + 55958*r^3*s^8 + 19845*r^4*s^8 -
      40768*r^5*s^8 - 56987*r^6*s^8 - 29106*r^7*s^8 - 5537*r^8*s^8;

W85 = -133204 - 752900*r - 1184850*r^2 + 400203*r^3 + 1715586*r^4 -
      541536*r^5 + 127926*r^6 + 1835145*r^7 - 3474174*r^8 - 135393*r^9
      + 3068748*r^10 - 1527228*r^11 - 407020*r^12 + 605317*r^13 -
      225936*r^14 + 39528*r^15 - 2916*r^16 - 419648*s - 1550572*r*s -
      906870*r^2*s - 58914*r^3*s - 4736634*r^4*s + 599352*r^5*s +
      9951438*r^6*s - 4713930*r^7*s + 1405992*r^8*s - 55758*r^9*s -
      7055346*r^10*s + 6439716*r^11*s + 193090*r^12*s - 2456926*r^13*s
      + 1237194*r^14*s - 266328*r^15*s + 23328*r^16*s - 164380*s^2 +
      793468*r*s^2 + 2173467*r^2*s^2 - 4903656*r^3*s^2 -
      6282543*r^4*s^2 + 4473138*r^5*s^2 - 8228511*r^6*s^2 +
      8930754*r^7*s^2 + 7646178*r^8*s^2 - 6679566*r^9*s^2 +
      3498081*r^10*s^2 - 7080402*r^11*s^2 + 2063873*r^12*s^2 +
      3401296*r^13*s^2 - 2687877*r^14*s^2 + 757512*r^15*s^2 -
      81648*r^16*s^2 + 739144*s^3 + 3420872*r*s^3 + 1404396*r^2*s^3 -
      1912846*r^3*s^3 + 6069436*r^4*s^3 - 9519900*r^5*s^3 -
      5031032*r^6*s^3 + 3497402*r^7*s^3 - 4089912*r^8*s^3 +
      10970242*r^9*s^3 + 266960*r^10*s^3 - 1876404*r^11*s^3 -
      2013436*r^12*s^3 - 1350254*r^13*s^3 + 2798604*r^14*s^3 -
      1165752*r^15*s^3 + 163296*r^16*s^3 + 842120*s^4 + 1197400*r*s^4
      - 518415*r^2*s^4 + 6529570*r^3*s^4 + 2056175*r^4*s^4 -
      2529090*r^5*s^4 + 5526335*r^6*s^4 - 12026840*r^7*s^4 +
      1262670*r^8*s^4 + 127160*r^9*s^4 - 407945*r^10*s^4 +
      7097790*r^11*s^4 - 2237285*r^12*s^4 - 647950*r^13*s^4 -
      1161135*r^14*s^4 + 1020600*r^15*s^4 - 204120*r^16*s^4 -
      82304*s^5 - 1618540*r*s^5 + 219930*r^2*s^5 + 2002898*r^3*s^5 -
      599114*r^4*s^5 + 8686752*r^5*s^5 - 5160314*r^6*s^5 +
      2442890*r^7*s^5 - 975960*r^8*s^5 - 5386010*r^9*s^5 +
      3134246*r^10*s^5 - 3760500*r^11*s^5 + 3841010*r^12*s^5 +
      163078*r^13*s^5 - 233334*r^14*s^5 - 467208*r^15*s^5 +
      163296*r^16*s^5 - 525388*s^6 - 1214132*r*s^6 - 479835*r^2*s^6 -
      1980904*r^3*s^6 + 2606311*r^4*s^6 - 1271682*r^5*s^6 +
      2828407*r^6*s^6 + 189830*r^7*s^6 - 2286570*r^8*s^6 +
      2189150*r^9*s^6 - 2887313*r^10*s^6 + 1193178*r^11*s^6 -
      1581385*r^12*s^6 + 528136*r^13*s^6 + 344061*r^14*s^6 +
      58968*r^15*s^6 - 81648*r^16*s^6 - 245480*s^7 - 295792*r*s^7 -
      805008*r^2*s^7 - 95906*r^3*s^7 - 705208*r^4*s^7 + 321348*r^5*s^7
      + 177668*r^6*s^7 - 189050*r^7*s^7 + 614280*r^8*s^7 -
      1090970*r^9*s^7 + 517820*r^10*s^7 - 491772*r^11*s^7 +
      177352*r^12*s^7 - 254266*r^13*s^7 - 62208*r^14*s^7 +
      33048*r^15*s^7 + 23328*r^16*s^7 - 27436*s^8 - 67868*r*s^8 -
      77919*r^2*s^8 - 109981*r^3*s^8 - 67049*r^4*s^8 - 43278*r^5*s^8 -
      62381*r^6*s^8 + 76295*r^7*s^8 - 97320*r^8*s^8 + 61145*r^9*s^8 -
      135251*r^10*s^8 + 5622*r^11*s^8 - 36199*r^12*s^8 +
      11569*r^13*s^8 - 9369*r^14*s^8 - 10368*r^15*s^8 - 2916*r^16*s^8;

W88 = 9261*r^6 - 4688*r^4*s + 24420*r^5*s + 136092*r^6*s + 9784*r^7*s
      + 49968*r^2*s^2 + 152592*r^3*s^2 - 341268*r^4*s^2 +
      191760*r^5*s^2 + 1047180*r^6*s^2 + 120084*r^7*s^2 - 1482*r^8*s^2
      - 10368*s^3 - 342144*r*s^3 - 198240*r^2*s^3 + 2455776*r^3*s^3 -
      2341632*r^4*s^3 - 1209744*r^5*s^3 + 4756800*r^6*s^3 +
      1000848*r^7*s^3 - 21228*r^8*s^3 - 5640*r^9*s^3 + 444672*s^4 -
      3461248*r*s^4 - 6801024*r^2*s^4 + 8804256*r^3*s^4 -
      1341120*r^4*s^4 - 13098672*r^5*s^4 + 10226280*r^6*s^4 +
      4668192*r^7*s^4 + 151980*r^8*s^4 - 49284*r^9*s^4 + 2197*r^10*s^4
      + 7828992*s^5 - 12596736*r*s^5 - 33328896*r^2*s^5 -
      18544896*r^3*s^5 + 16489728*r^4*s^5 - 33991200*r^5*s^5 +
      4049616*r^6*s^5 + 9706416*r^7*s^5 + 1241328*r^8*s^5 -
      90924*r^9*s^5 + 52835328*s^6 - 11779584*r*s^6 - 41952000*r^2*s^6
      - 172284672*r^3*s^6 - 12925440*r^4*s^6 - 29795328*r^5*s^6 -
      12314688*r^6*s^6 + 7068000*r^7*s^6 + 2086764*r^8*s^6 +
      22896*r^9*s^6 + 196503552*s^7 + 55894016*r*s^7 +
      102297600*r^2*s^7 - 340414464*r^3*s^7 - 219396608*r^4*s^7 -
      42387840*r^5*s^7 - 8229408*r^6*s^7 + 1878496*r^7*s^7 +
      863856*r^8*s^7 + 447197184*s^8 + 235702272*r*s^8 +
      354278400*r^2*s^8 - 147545088*r^3*s^8 - 356568576*r^4*s^8 -
      135201792*r^5*s^8 - 14556288*r^6*s^8 + 2550240*r^7*s^8 +
      716976*r^8*s^8 + 639442944*s^9 + 456105984*r*s^9 +
      339996672*r^2*s^9 + 174600192*r^3*s^9 - 89135616*r^4*s^9 -
      100819968*r^5*s^9 - 30519936*r^6*s^9 - 3568896*r^7*s^9 +
      560185344*s^10 + 539353088*r*s^10 + 90882048*r^2*s^10 +
      22806528*r^3*s^10 + 66746368*r^4*s^10 + 32463360*r^5*s^10 +
      4704768*r^6*s^10 - 56448*r^7*s^10 + 273678336*s^11 +
      380731392*r*s^11 + 61562880*r^2*s^11 - 124084224*r^3*s^11 -
      63608832*r^4*s^11 - 7428096*r^5*s^11 + 451584*r^6*s^11 +
      56623104*s^12 + 122683392*r*s^12 + 91865088*r^2*s^12 +
      24551424*r^3*s^12 - 700416*r^4*s^12 - 903168*r^5*s^12;

W92 = 49*r^7 + 294*r^8 + 735*r^9 + 980*r^10 + 735*r^11 + 294*r^12 +
      49*r^13 + 196*r^6*s + 1411*r^7*s + 3870*r^8*s + 5045*r^9*s +
      2840*r^10*s - 99*r^11*s - 794*r^12*s - 245*r^13*s + 294*r^5*s^2
      + 3233*r^6*s^2 + 9308*r^7*s^2 + 12439*r^8*s^2 + 11536*r^9*s^2 +
      11223*r^10*s^2 + 8884*r^11*s^2 + 3617*r^12*s^2 + 490*r^13*s^2 +
      196*r^4*s^3 + 21460*r^5*s^3 + 60258*r^6*s^3 + 75212*r^7*s^3 +
      97736*r^8*s^3 + 115794*r^9*s^3 + 53898*r^10*s^3 - 12296*r^11*s^3
      - 12408*r^12*s^3 - 490*r^13*s^3 + 49*r^3*s^4 + 54682*r^4*s^4 +
      97340*r^5*s^4 + 136810*r^6*s^4 + 301584*r^7*s^4 + 234406*r^8*s^4
      - 137882*r^9*s^4 - 236476*r^10*s^4 - 52862*r^11*s^4 +
      19052*r^12*s^4 + 245*r^13*s^4 + 52625*r^3*s^5 + 29472*r^4*s^5 +
      554266*r^5*s^5 + 1523718*r^6*s^5 + 793050*r^7*s^5 -
      642614*r^8*s^5 - 513158*r^9*s^5 + 118872*r^10*s^5 +
      129572*r^11*s^5 - 13142*r^12*s^5 - 49*r^13*s^5 + 17287*r^2*s^6 -
      16613*r^3*s^6 + 1510292*r^4*s^6 + 3772253*r^5*s^6 +
      1421228*r^6*s^6 - 1570757*r^7*s^6 - 348744*r^8*s^6 +
      738484*r^9*s^6 + 262170*r^10*s^6 - 100345*r^11*s^6 +
      3381*r^12*s^6 + 1066*r^2*s^7 + 1856901*r^3*s^7 + 4473036*r^4*s^7
      + 505939*r^5*s^7 - 3076594*r^6*s^7 + 171499*r^7*s^7 +
      1277764*r^8*s^7 + 79186*r^9*s^7 - 299600*r^10*s^7 +
      26411*r^11*s^7 + 3896*r*s^8 + 1100307*r^2*s^8 + 2754234*r^3*s^8
      - 1053155*r^4*s^8 - 3571576*r^5*s^8 + 921785*r^6*s^8 +
      1212602*r^7*s^8 - 416740*r^8*s^8 - 457177*r^9*s^8 +
      86093*r^10*s^8 + 296840*r*s^9 + 853684*r^2*s^9 - 1217332*r^3*s^9
      - 2131262*r^4*s^9 + 1582868*r^5*s^9 + 822728*r^6*s^9 -
      662128*r^7*s^9 - 353150*r^8*s^9 + 157437*r^9*s^9 + 27436*s^10 +
      99696*r*s^10 - 500148*r^2*s^10 - 548148*r^3*s^10 +
      1390158*r^4*s^10 + 400662*r^5*s^10 - 476478*r^6*s^10 -
      77287*r^7*s^10 + 177331*r^8*s^10 - 83504*r*s^11 - 22064*r^2*s^11
      + 618720*r^3*s^11 + 87204*r^4*s^11 - 226380*r^5*s^11 +
      78820*r^6*s^11 + 125881*r^7*s^11 + 117048*r^2*s^12 -
      5216*r^3*s^12 - 88004*r^4*s^12 + 60260*r^5*s^12 + 54831*r^6*s^12
      - 19760*r^3*s^13 + 12768*r^4*s^13 + 13328*r^5*s^13 +
      1372*r^4*s^14;

W93 = 108*r^8 - 8019*r^7*s - 972*r^8*s + 156317*r^6*s^2 - 264*r^7*s^2
      + 2475*r^8*s^2 - 50265*r^5*s^3 - 242406*r^6*s^3 + 102906*r^7*s^3
      + 162*r^8*s^3 - 703197*r^4*s^4 - 3769920*r^5*s^4 -
      358350*r^6*s^4 - 161592*r^7*s^4 - 10269*r^8*s^4 + 52704*r^3*s^5
      + 8544798*r^4*s^5 + 11551554*r^5*s^5 + 164406*r^6*s^5 -
      107133*r^7*s^5 + 14544*r^8*s^5 + 2040444*r^2*s^6 +
      1145484*r^3*s^6 + 146547*r^4*s^6 - 8217444*r^5*s^6 +
      1457499*r^6*s^6 + 374688*r^7*s^6 + 1638*r^8*s^6 - 2032128*r*s^7
      - 8446464*r^2*s^7 - 39882708*r^3*s^7 - 44396964*r^4*s^7 -
      3242631*r^5*s^7 - 660012*r^6*s^7 - 128100*r^7*s^7 -
      20772*r^8*s^7 + 592704*s^8 + 1118880*r*s^8 + 19611072*r^2*s^8 +
      50360048*r^3*s^8 + 51470058*r^4*s^8 + 3165504*r^5*s^8 -
      1815556*r^6*s^8 - 199104*r^7*s^8 + 16218*r^8*s^8 + 1016064*s^9 +
      7126272*r*s^9 + 34519680*r^2*s^9 + 24390288*r^3*s^9 -
      17723916*r^4*s^9 - 2860596*r^5*s^9 + 911196*r^6*s^9 +
      109107*r^7*s^9 + 2124*r^8*s^9 + 3181248*s^10 + 6351840*r*s^10 +
      5486040*r^2*s^10 + 3090696*r^3*s^10 + 21709662*r^4*s^10 +
      8318232*r^5*s^10 + 908259*r^6*s^10 + 34728*r^7*s^10 -
      9297*r^8*s^10 - 33225984*s^11 - 149760576*r*s^11 -
      198318816*r^2*s^11 - 99324984*r^3*s^11 - 27184656*r^4*s^11 -
      3964311*r^5*s^11 - 154254*r^6*s^11 + 15306*r^7*s^11 +
      4914*r^8*s^11 + 71156736*s^12 + 208914912*r*s^12 +
      220122624*r^2*s^12 + 87549072*r^3*s^12 + 9277119*r^4*s^12 -
      2144544*r^5*s^12 - 592590*r^6*s^12 - 48456*r^7*s^12 -
      873*r^8*s^12 - 48533760*s^13 - 130612608*r*s^13 -
      126538944*r^2*s^13 - 48209232*r^3*s^13 - 4870338*r^4*s^13 +
      935346*r^5*s^13 + 206862*r^6*s^13 + 15933*r^7*s^13 +
      35052224*s^14 + 74944800*r*s^14 + 64256268*r^2*s^14 +
      25277260*r^3*s^14 + 4333743*r^4*s^14 + 288876*r^5*s^14 +
      18629*r^6*s^14 - 8024832*s^15 - 17236800*r*s^15 -
      13620960*r^2*s^15 - 4744980*r^3*s^15 - 639900*r^4*s^15 -
      9801*r^5*s^15 + 592704*s^16 + 1185408*r*s^16 + 889056*r^2*s^16 +
      296352*r^3*s^16 + 37044*r^4*s^16;

// Spin 0 components of the reducible Weierstrass curves
// mD is sqrt(D)


W17e = -9 + 3*m17 + (-17 + 7*m17)*r + (2 + 2*m17)*r^2 + 64*s;

W33e = 42 + 10*m33 + (447 + 63*m33)*r + (-162 - 18*m33)*r^2 + 36*r^3 +
       (-213 - 21*m33)*s + (63 + 15*m33)*r*s - 36*r^2*s + (99 +
       3*m33)*s^2 - 36*r*s^2 + 36*s^3;

W41e = 80*r + 8*m41*r^2 + r^3 - 7200*s - 1120*m41*s + 2288*r*s +
       272*m41*r*s - 154*r^2*s + 2*m41*r^2*s + 8*r^3*s + 15872*s^2 +
       2560*m41*s^2 - 7680*r*s^2 - 1280*m41*r*s^2 + 864*r^2*s^2 +
       160*m41*r^2*s^2 + 16*r^3*s^2;

W57e = 1083 + 95*m57 + (3078 + 302*m57)*r + (-228 - 148*m57)*r^2 +
       (792 - 72*m57)*r^3 + (-1083 - 159*m57)*s + (-3294 -
       486*m57)*r*s + (2892 + 348*m57)*r^2*s + (504 + 24*m57)*r^3*s +
       (270 + 30*m57)*s^2 + (828 + 60*m57)*r*s^2 + (-2304 -
       288*m57)*r^2*s^2 + (-864 + 96*m57)*r^3*s^2 - 72*s^3 + 144*r*s^3
       + 288*r^2*s^3 - 576*r^3*s^3;


W65e = 800*s^12+(1600*r-1600*m65+8960)*s^11+
       (1200*r^2+(-3200*m65+17920)*r-13264*m65+118960)*s^10
       +(400*r^3+(-2400*m65+13440)*r^2+(-26528*m65+236320)*r
       -13216*m65+99360)*s^9
       +(50*r^4+(-800*m65+4480)*r^3+(-19896*m65+176040)*r^2+
       (-23232*m65+180800)*r-35632*m65+300400)*s^8+
       ((-100*m65+560)*r^4+(-6632*m65+58280)*r^3+(-15024*m65+122160)*r^2
       +(-45456*m65+368880)*r-35136*m65+289600)*s^7+
       ((-829*m65+7235)*r^4+(-4208*m65+36240)*r^3+
       (-14736*m65+103920)*r^2+(-51648*m65+417600)*r-11744*m65+109600)*s^6+
       ((-426*m65+3970)*r^4+(1540*m65-22540)*r^3+(-27168*m65+205440)*r^2+
       (18896*m65-134320)*r-24832*m65+169600)*s^5+
       ((999*m65-9915)*r^4+(-6000*m65+37040)*r^3+(27144*m65-198040)*r^2+
       (-28064*m65+129120)*r+41440*m65-338880)*s^4+
       ((-468*m65+1260)*r^4+(7100*m65-42900)*r^3+(-11360*m65+22080)*r^2+
       (61968*m65-520880)*r+22400*m65-221760)*s^3+
       ((-140*m65+4420)*r^4+(-1928*m65+5560)*r^3+(18704*m65-163360)*r^2+
       (16768*m65-222720)*r+39344*m65-279760)*s^2+
       ((-80*m65+2800)*r^4+(-960*m65+4480)*r^3+(2064*m65-36080)*r^2+
       (22864*m65-182000)*r+23712*m65-243360)*s
       -800*r^4+(-160*m65+8800)*r^3+(-1360*m65+4080)*r^2+
       (7456*m65-113120)*r+8528*m65-13520;

W73e = r^4*s^4 + 1/24*(7*m73 - 203)*r^4*s^3 + 1/4*(-7*m73 +
       107)*r^4*s^2 + 1/2*(7*m73 - 75)*r^4*s + 1/3*(-7*m73 + 59)*r^4 +
       1/96*(-5*m73 + 17)*r^3*s^5 + 1/144*(115*m73 - 967)*r^3*s^4 +
       1/24*(-37*m73 + 337)*r^3*s^3 + 1/12*(-35*m73 + 343)*r^3*s^2 +
       1/9*(79*m73 - 739)*r^3*s + 1/3*(-14*m73 + 118)*r^3 +
       1/144*(17*m73 - 365)*r^2*s^5 + 1/48*(29*m73 + 151)*r^2*s^4 +
       1/18*(-133*m73 + 937)*r^2*s^3 + 1/36*(379*m73 - 3199)*r^2*s^2 +
       1/18*(53*m73 - 449)*r^2*s + 1/3*(-7*m73 + 59)*r^2 + 1/32*(5*m73
       - 17)*r*s^5 + 1/144*(-145*m73 + 1069)*r*s^4 + 1/72*(-163*m73 +
       1303)*r*s^3 + 1/36*(449*m73 - 3869)*r*s^2 + 1/3*(-7*m73 +
       59)*r*s + 1/16*(-21*m73 + 177)*s^4 + 1/12*(59*m73 - 511)*s^3 +
       1/12*(-7*m73 +59)*s^2;

W89e = 40*r^6*s^4 + (-35*m89 - 345)*r^6*s^3 - 120*r^5*s^5 + (54*m89 +
       890)*r^5*s^4 + (-56*m89 - 744)*r^5*s^3 + (-138*m89 -
       1246)*r^5*s^2 + 120*r^4*s^6 + (-3*m89 - 825)*r^4*s^5 + (-56*m89
       + 1000)*r^4*s^4 + (564*m89 + 4372)*r^4*s^3 + (-792*m89 -
       7256)*r^4*s^2 + (77*m89 + 759)*r^4*s - 40*r^3*s^7 + (-16*m89 +
       360)*r^3*s^6 + (128*m89 - 736)*r^3*s^5 + (-698*m89 -
       3670)*r^3*s^4 + (2000*m89 + 17184)*r^3*s^3 + (-2042*m89 -
       19046)*r^3*s^2 + (488*m89 + 4728)*r^3*s - 80*r^2*s^7 + (-16*m89
       + 520)*r^2*s^6 + (32*m89 - 1680)*r^2*s^5 + (-932*m89 -
       6276)*r^2*s^4 + (3653*m89 + 33247)*r^2*s^3 + (-4832*m89 -
       45640)*r^2*s^2 + (2456*m89 + 23344)*r^2*s + (-396*m89 -
       3740)*r^2 - 40*r*s^7 + (-180*m89 - 1420)*r*s^6 + (1464*m89 +
       13112)*r*s^5 + (-5872*m89 - 54648)*r*s^4 + (12320*m89 +
       115992)*r*s^3 + (-13452*m89 - 127036)*r*s^2 + (7192*m89 +
       67928)*r*s + (-1472*m89 - 13888)*r + (-180*m89 - 1700)*s^6 +
       (1440*m89 + 13600)*s^5 + (-5000*m89 - 47208)*s^4 + (9200*m89 +
       86832)*s^3 + (-9300*m89 - 87748)*s^2 + (4880*m89 + 46032)*s -
       1040*m89 - 9808;


W97e = r^7*s^4 + 1/96*(-7*m97 + 329)*r^6*s^5 + 1/48*(-7*m97 -
       55)*r^6*s^4 + 1/96*(13*m97 + 413)*r^6*s^3 + 1/32*(-7*m97 +
       137)*r^5*s^6 + 1/96*(-35*m97 - 83)*r^5*s^5 + 1/144*(103*m97 +
       2167)*r^5*s^4 + 1/144*(-133*m97 - 1105)*r^5*s^3 + 1/32*(13*m97
       + 221)*r^5*s^2 + 1/32*(-7*m97 + 73)*r^4*s^7 + 1/16*(-7*m97 +
       41)*r^4*s^6 + 1/144*(137*m97 + 2105)*r^4*s^5 + 1/288*(-551*m97
       - 2975)*r^4*s^4 + 1/288*(553*m97 + 6457)*r^4*s^3 +
       1/96*(-133*m97 - 1125)*r^4*s^2 + 1/32*(13*m97 + 157)*r^4*s +
       1/96*(-7*m97 + 41)*r^3*s^8 + 1/96*(-35*m97 + 301)*r^3*s^7 +
       1/9*(4*m97 + 31)*r^3*s^6 + 1/48*(-51*m97 + 145)*r^3*s^5 +
       1/288*(563*m97 + 4451)*r^3*s^4 + 1/24*(-57*m97 - 397)*r^3*s^3 +
       1/72*(101*m97 + 965)*r^3*s^2 + 1/12*(-7*m97 - 60)*r^3*s +
       1/96*(13*m97 + 125)*r^3 + 1/48*(-7*m97 + 41)*r^2*s^8 +
       1/32*(-13*m97 + 11)*r^2*s^6 + 1/18*(29*m97 + 275)*r^2*s^5 +
       1/96*(-195*m97 - 1667)*r^2*s^4 + 1/288*(403*m97 + 3427)*r^2*s^3
       + 1/144*(-119*m97 - 1019)*r^2*s^2 + 1/48*(13*m97 + 125)*r^2*s +
       1/288*(7*m97 + 55)*r^2 + 1/96*(-7*m97 + 41)*r*s^8 +
       1/96*(-25*m97 - 457)*r*s^7 + 1/48*(41*m97 + 665)*r*s^6 +
       1/16*(-15*m97 - 263)*r*s^5 + 1/96*(123*m97 + 1771)*r*s^4 +
       1/96*(-135*m97 - 1711)*r*s^3 + 1/96*(59*m97 + 651)*r*s^2 +
       1/32*(-13*m97 - 125)*s^7 + 1/32*(39*m97 + 375)*s^6 +
       1/32*(-39*m97 - 375)*s^5 + 1/16*(7*m97 + 59)*s^4;



